A quasiparticle-injection superconducting microwave relaxation oscillator

We propose a superconducting microwave relaxation oscillator based on a nanowire shunted by a resistor and an inductor controlled by quasiparticle injection from a tunnel junction positioned on it: the QUISTRON. This device exhibits relaxation oscillator behavior with DC voltage-controlled frequency tuning and DC current bias. The device frequency is modulated via the tunnel junction, which induces localized heating by injecting quasiparticles. This heating mechanism modulates the nanowire switching current, enabling relaxation oscillations when it falls below the bias current. We demonstrate the device operating principles and characterize its performance across various parameters, including different choices of shunt resistor, shunt inductance, and bath temperature ranging from 20 mK to 1 K. The device showed oscillation with a frequency range approximately between 1 GHz and 10 GHz and total energy dissipation per cycle of $\sim100$ zJ. Our results suggest that this design offers a promising platform for compact, tunable superconducting oscillators in the microwave spectrum with potential applications in quantum information processing, microwave technology, and ultra-low-power electronics. The straightforward frequency control mechanism and integration potential make this device an attractive candidate for superconducting microwave local oscillators.

==> bibliography.bib.txt <==
@article{krantz_quantum_2019,
	title = {A quantum engineer's guide to superconducting qubits},
	volume = {6},
	issn = {1931-9401},
	url = {https://pubs.aip.org/apr/article/6/2/021318/570326/A-quantum-engineer-s-guide-to-superconducting},
	doi = {10.1063/1.5089550},
	abstract = {The aim of this review is to provide quantum engineers with an introductory guide to the central concepts and challenges in the rapidly accelerating ﬁeld of superconducting quantum circuits. Over the past twenty years, the ﬁeld has matured from a predominantly basic research endeavor to a one that increasingly explores the engineering of larger-scale superconducting quantum systems. Here, we review several foundational elements—qubit design, noise properties, qubit control, and readout techniques—developed during this period, bridging fundamental concepts in circuit quantum electrodynamics and contemporary, state-of-the-art applications in gate-model quantum computation.},
	language = {en},
	number = {2},
	urldate = {2024-02-29},
	journal = {Appl. Phys. Rev},
	author = {Krantz, P. and Kjaergaard, M. and Yan, F. and Orlando, T. P. and Gustavsson, S. and Oliver, W. D.},
	month = jun,
	year = {2019},
	pages = {021318},
}

@article{giazotto_opportunities_2006,
	title = {Opportunities for mesoscopics in thermometry and refrigeration: {Physics} and applications},
	volume = {78},
	issn = {0034-6861, 1539-0756},
	shorttitle = {Opportunities for mesoscopics in thermometry and refrigeration},
	url = {https://link.aps.org/doi/10.1103/RevModPhys.78.217},
	doi = {10.1103/RevModPhys.78.217},
	language = {en},
	number = {1},
	urldate = {2024-02-29},
	journal = {Rev. Mod. Phys.},
	author = {Giazotto, Francesco and Heikkilä, Tero T. and Luukanen, Arttu and Savin, Alexander M. and Pekola, Jukka P.},
	month = mar,
	year = {2006},
	pages = {217--274},
}

@article{toomey_frequency_2018,
	title = {Frequency {Pulling} and {Mixing} of {Relaxation} {Oscillations} in {Superconducting} {Nanowires}},
	volume = {9},
	issn = {2331-7019},
	url = {https://link.aps.org/doi/10.1103/PhysRevApplied.9.064021},
	doi = {10.1103/PhysRevApplied.9.064021},
	language = {en},
	number = {6},
	urldate = {2024-06-07},
	journal = {Phys. Rev. Appl.},
	author = {Toomey, Emily and Zhao, Qing-Yuan and McCaughan, Adam N. and Berggren, Karl K.},
	month = jun,
	year = {2018},
	pages = {064021},
}

@article{toomey_design_2019,
	title = {Design of a {Power} {Efficient} {Artificial} {Neuron} {Using} {Superconducting} {Nanowires}},
	volume = {13},
	issn = {1662-453X},
	url = {https://www.frontiersin.org/article/10.3389/fnins.2019.00933/full},
	doi = {10.3389/fnins.2019.00933},
	language = {en},
	urldate = {2024-06-05},
	journal = {Frontiers in Neuroscience},
	author = {Toomey, Emily and Segall, Ken and Berggren, Karl K.},
	month = sep,
	year = {2019},
	pages = {933},
}

@article{toomey_superconducting_2020,
	title = {Superconducting {Nanowire} {Spiking} {Element} for {Neural} {Networks}},
	volume = {20},
	copyright = {https://doi.org/10.15223/policy-029},
	issn = {1530-6984, 1530-6992},
	url = {https://pubs.acs.org/doi/10.1021/acs.nanolett.0c03057},
	doi = {10.1021/acs.nanolett.0c03057},
	abstract = {As the limits of traditional von Neumann computing come into view, the brain’s ability to communicate vast quantities of information using low-power spikes has become an increasing source of inspiration for alternative architectures. Key to the success of these largescale neural networks is a power-eﬃcient spiking element that is scalable and easily interfaced with traditional control electronics. In this work, we present a spiking element fabricated from superconducting nanowires that has pulse energies on the order of ∼10 aJ. We demonstrate that the device reproduces essential characteristics of biological neurons, such as a refractory period and a ﬁring threshold. Through simulations using experimentally measured device parameters, we show how nanowire-based networks may be used for inference in image recognition and that the probabilistic nature of nanowire switching may be exploited for modeling biological processes and for applications that rely on stochasticity.},
	language = {en},
	number = {11},
	urldate = {2024-04-11},
	journal = {Nano Lett.},
	author = {Toomey, E. and Segall, K. and Castellani, M. and Colangelo, M. and Lynch, N. and Berggren, K. K.},
	month = nov,
	year = {2020},
	pages = {8059--8066},
}

@misc{toomey_microwave_2017,
	title = {Microwave {Response} of {Nonlinear} {Oscillations} in {Resistively} {Shunted} {Superconducting} {Nanowires}},
	author = {Toomey, Emily},
	year = {2017},
}

@article{likharev_rsfq_1991,
	title = {{RSFQ} logic/memory family: a new {Josephson}-junction technology for sub-terahertz-clock-frequency digital systems},
	volume = {1},
	issn = {1051-8223, 1558-2515, 2378-7074},
	shorttitle = {{RSFQ} logic/memory family},
	url = {https://ieeexplore.ieee.org/document/80745/},
	doi = {10.1109/77.80745},
	language = {en},
	number = {1},
	urldate = {2024-02-29},
	journal = {IEEE Trans. Appl. Supercond.},
	author = {Likharev, K.K. and Semenov, V.K.},
	month = mar,
	year = {1991},
	pages = {3--28},
}

@article{PhysRevLett.10.486,
  title = {Tunneling Between Superconductors},
  author = {Ambegaokar, Vinay and Baratoff, Alexis},
  journal = {Phys. Rev. Lett.},
  volume = {10},
  issue = {11},
  pages = {486--489},
  numpages = {0},
  year = {1963},
  month = {Jun},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.10.486},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.10.486}
}

@article{pekola2004limitations,
  title={Limitations in cooling electrons using normal-metal-superconductor tunnel junctions},
  author={Pekola, Jukka P and Heikkil{\"a}, TT and Savin, AM and Flyktman, JT and Giazotto, F and Hekking, FWJ},
  journal={Phys. Rev. Lett.},
  volume={92},
  number={5},
  pages={056804},
  year={2004},
  publisher={APS}
}

@article{guarcello2019josephson,
  title={Josephson-threshold calorimeter},
  author={Guarcello, Claudio and Braggio, Alessandro and Solinas, Paolo and Pepe, Giovanni Piero and Giazotto, Francesco},
  journal={Phys. Rev. Appl.},
  volume={11},
  number={5},
  pages={054074},
  year={2019},
  publisher={APS}
}

@article{fornieri2017towards,
  title={Towards phase-coherent caloritronics in superconducting circuits},
  author={Fornieri, Antonio and Giazotto, Francesco},
  journal={Nat. Nanotechnol.},
  volume={12},
  number={10},
  pages={944--952},
  year={2017},
  publisher={Nature Publishing Group UK London}
}

@article{tirelli2008manipulation,
  title={Manipulation and Generation of Supercurrent in Out-of-Equilibrium Josephson Tunnel Nanojunctions},
  author={Tirelli, S and Savin, AM and Garcia, C Pascual and Pekola, Jukka P and Beltram, F and Giazotto, Francesco},
  journal={Phys. Rev. Lett.},
  volume={101},
  number={7},
  pages={077004},
  year={2008},
  publisher={APS}
}

@article{giazotto2008ultrasensitive,
  title={Ultrasensitive proximity Josephson sensor with kinetic inductance readout},
  author={Giazotto, Francesco and Heikkil{\"a}, Tero T and Pepe, Giovanni Piero and Helist{\"o}, Panu and Luukanen, Arttu and Pekola, Jukka P},
  journal={Appl. Phys. Lett.},
  volume={92},
  number={16},
  year={2008},
  publisher={AIP Publishing}
}

@article{timofeev2009recombination,
  title={Recombination-limited energy relaxation in a Bardeen-Cooper-Schrieffer superconductor},
  author={Timofeev, AV and Garcia, C Pascual and Kopnin, NB and Savin, AM and Meschke, Matthias and Giazotto, Fransesco and Pekola, JP},
  journal={Phys. Rev. Lett.},
  volume={102},
  number={1},
  pages={017003},
  year={2009},
  publisher={APS}
}

@book{tinkham2004introduction,
  abstract = {{<div>Well known for its accessibility to graduate students and experimental physicists, this volume emphasizes physical arguments and minimizes theoretical formalism. This second edition features improvements by the author that enhance its user-friendliness and value as a reference. Starting with a historical overview, the text proceeds with an introduction to the electrodynamics of superconductors and presents expositions of the Bardeen-Cooper-Schrieffer and Ginzburg-Landau theories. Additional subjects include magnetic properties of classic type II superconductors; the Josephson effect; fluctuation effects in classic superconductors; the high-temperature superconductors; and nonequilibrium superconductivity. 1996 ed. 109 figures. 1 table.<br></div>}},
  added-at = {2014-04-15T11:23:24.000+0200},
  author = {Tinkham, Michael},
  biburl = {https://www.bibsonomy.org/bibtex/2124742df35be9f37c10b560ee7bccefa/tsunetomo},
  citeulike-article-id = {775063},
  citeulike-linkout-0 = {http://www.amazon.ca/exec/obidos/redirect?tag=citeulike09-20&amp;path=ASIN/0486435032},
  citeulike-linkout-1 = {http://www.amazon.de/exec/obidos/redirect?tag=citeulike01-21&amp;path=ASIN/0486435032},
  citeulike-linkout-2 = {http://www.amazon.fr/exec/obidos/redirect?tag=citeulike06-21&amp;path=ASIN/0486435032},
  citeulike-linkout-3 = {http://www.amazon.jp/exec/obidos/ASIN/0486435032},
  citeulike-linkout-4 = {http://www.amazon.co.uk/exec/obidos/ASIN/0486435032/citeulike00-21},
  citeulike-linkout-5 = {http://www.amazon.com/exec/obidos/redirect?tag=citeulike07-20&path=ASIN/0486435032},
  citeulike-linkout-6 = {http://www.worldcat.org/isbn/0486435032},
  citeulike-linkout-7 = {http://books.google.com/books?vid=ISBN0486435032},
  citeulike-linkout-8 = {http://www.amazon.com/gp/search?keywords=0486435032&index=books&linkCode=qs},
  citeulike-linkout-9 = {http://www.librarything.com/isbn/0486435032},
  day = 14,
  edition = 2,
  howpublished = {Paperback},
  interhash = {a3ee4e22d9ab2f1dce3bf1a888cede14},
  intrahash = {124742df35be9f37c10b560ee7bccefa},
  isbn = {0486435032},
  keywords = {superconductivity},
  month = jun,
  posted-at = {2010-07-07 17:21:26},
  priority = {2},
  publisher = {Dover Publications},
  timestamp = {2014-04-15T11:26:17.000+0200},
  title = {Introduction to Superconductivity},
  url = {http://www.worldcat.org/isbn/0486435032},
  year = 2004
}

@article{gross_anomalous_1986,
	title = {Anomalous temperature dependence of the magnetic field penetration depth in superconducting {UBe13}},
	volume = {64},
	issn = {1431-584X},
	url = {https://doi.org/10.1007/BF01303700},
	doi = {10.1007/BF01303700},
	abstract = {We report the first measurements of the magnetic-field penetration depth λ in the heavy electron superconductor UBe13, performed using a SQUID magnetometer. We find the temperature dependence of λ(T)-λ(0) to follow aT2 law at low temperatures, giving further evidence of extreme gap anisotropy in this compound. We calculate the temperature dependence expected for a variety of anisotropic states, including those representing certain classes of “exotic” pairing. In general situations, the supercurrent is not parallel to the vector potential, and a more complicated field penetration takes the place of the normal Meissner effect. We argue that the data are consistent with an energy gap with point nodes on the Fermi surface but inconsistent with the large value of the Landau parameterF1Sexpected for a translationally invariant Fermi liquid with large effective mass.},
	number = {2},
	journal = {Z. Phys. B},
	author = {Gross, F. and Chandrasekhar, B. S. and Einzel, D. and Andres, K. and Hirschfeld, P. J. and Ott, H. R. and Beuers, J. and Fisk, Z. and Smith, J. L.},
	month = jun,
	year = {1986},
	pages = {175--188},
}

@article{PhysRevB.26.3648,
  title = {Critical pair-breaking current in superconducting aluminum strips far below ${T}_{c}$},
  author = {Romijn, J. and Klapwijk, T. M. and Renne, M. J. and Mooij, J. E.},
  journal = {Phys. Rev. B},
  volume = {26},
  issue = {7},
  pages = {3648--3655},
  numpages = {0},
  year = {1982},
  month = {Oct},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.26.3648},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.26.3648}
}

@article{10.1063/1.2357915,
    author = {Lotkhov, S. V. and Tolkacheva, E. M. and Balashov, D. V. and Khabipov, M. I. and Buchholz, F.-I. and Zorin, A. B.},
    title = "{Low hysteretic behavior of Al/AlOx/Al Josephson junctions}",
    journal = {Appl. Phys. Lett.},
    volume = {89},
    number = {13},
    pages = {132115},
    year = {2006},
    month = {09},
    abstract = "{All-aluminum Josephson junctions with high-transparency barriers were fabricated using the shadow-evaporation technique and measured at low temperatures, T≈25mK. Due to the high junction transparency, the IV characteristics showed only small hysteresis with a retrapping-to-switching current ratio of up to 80\\%. The observed critical currents were as large as 80\\%-100\\% of the Ambegaokar-Baratoff values. High barrier quality was confirmed by the low subgap leakage currents in the quasiparticle branches, which makes the low hysteretic Al junctions promising for application in integrated rapid single-flux quantum - qubit circuitry.}",
    issn = {0003-6951},
    doi = {10.1063/1.2357915},
    url = {https://doi.org/10.1063/1.2357915}
}

@article{giazotto_josephson_2005,
	title = {Josephson tunnel junction controlled by quasiparticle injection},
	volume = {97},
	issn = {00218979},
	doi = {10.1063/1.1833576},
	abstract = {A Josephson tunnel junction transistor based on quasiparticle injection is proposed. Its operation relies on the manipulation of the electron distribution in one of the junction electrodes. This is accomplished by injecting quasiparticle current through the junction electrode by two additional tunnel-coupled superconductors. Both large supercurrent enhancement and fast quenching can be achieved with respect to equilibrium by varying quasiparticle injection for proper temperature regimes and suitable superconductor combinations. Combined with large power gain, this makes the device attractive for applications where reduced noise and low-power dissipation are required. © 2005 American Institute of Physics.},
	number = {2},
	journal = {J. Appl. Phys.},
	author = {Giazotto, Francesco and Pekola, Jukka P.},
	month = jan,
	year = {2005},
}

@article{meschke_electron_2004,
	title = {Electron {Thermalization} in {Metallic} {Islands} {Probed} by {Coulomb} {Blockade} {Thermometry}},
	volume = {134},
	issn = {1573-7357},
	url = {https://doi.org/10.1023/B:JOLT.0000016733.75220.5d},
	doi = {10.1023/B:JOLT.0000016733.75220.5d},
	abstract = {We describe a systematic series of experiments on thermalization of electrons in lithographic metallic thin films at millikelvin temperatures using Coulomb blockade thermometry (CBT). Joule dissipation due to biasing of the CBT sensor tends to drive the electron system into non-equilibrium. Under all experimental conditions tested, the electron-electron relaxation is fast enough to ensure thermal electron distribution, which is also in agreement with the theoretical arguments we present. On the other hand, poor electron-phonon relaxation plays a dominant role in lifting the electron temperature above that of the bath. From a comparison of the results with the theoretical current-voltage characteristics of the thermometers we precisely determine the electron-phonon coupling constant for the common metals used. Our experiments show that it is a formidable task to attain thermal equilibrium with the bath using single-electron devices under non-zero bias conditions at 20–50 mK temperatures that are typically encountered in experiments. The conclusion concerning Coulomb blockade thermometry is more optimistic and two-fold: (1) One can now correct the errors due to bias heating in a satisfactory manner based on known material properties and the size of the metal films in the sensor. (2) Reliable thermometry down to 20 mK requires islands whose volumes are {\textgreater}10−15 m3, which is still acceptable both from the parameter (capacitance) and fabrication points of view.},
	number = {5},
	journal = {J. Low Temp. Phys.},
	author = {Meschke, M. and Pekola, J. P. and Gay, F. and Rapp, R. E. and Godfrin, H.},
	month = mar,
	year = {2004},
	pages = {1119--1143},
}

@article{PhysRevLett.111.147001,
  title = {Excitation of Single Quasiparticles in a Small Superconducting Al Island Connected to Normal-Metal Leads by Tunnel Junctions},
  author = {Maisi, V. F. and Lotkhov, S. V. and Kemppinen, A. and Heimes, A. and Muhonen, J. T. and Pekola, J. P.},
  journal = {Phys. Rev. Lett.},
  volume = {111},
  issue = {14},
  pages = {147001},
  numpages = {5},
  year = {2013},
  month = {Oct},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.111.147001},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.111.147001}
}

@article{savin_cold_2004,
	title = {Cold electron {Josephson} transistor},
	volume = {84},
	issn = {0003-6951},
	url = {https://doi.org/10.1063/1.1756192},
	doi = {10.1063/1.1756192},
	abstract = {A superconductor-normal metal-superconductor mesoscopic Josephson junction has been realized in which the critical current is tuned through normal current injection using a symmetric electron cooler directly connected to the weak link. Both enhancement of the critical current by more than a factor of two, and supercurrent suppression have been achieved by varying the cooler bias. Furthermore, this transistor-like device demonstrates large current gain (∼20) and low power dissipation.},
	number = {21},
	journal = {Appl. Phys. Lett.},
	author = {Savin, A. M. and Pekola, J. P. and Flyktman, J. T. and Anthore, A. and Giazotto, F.},
	month = may,
	year = {2004},
	pages = {4179--4181},
}

@article{skocpol_self-heating_1974,
	title = {Self-heating hotspots in superconducting thin-film microbridges},
	volume = {45},
	issn = {0021-8979, 1089-7550},
	url = {https://pubs.aip.org/jap/article/45/9/4054/7808/Self-heating-hotspots-in-superconducting-thin-film},
	doi = {10.1063/1.1663912},
	abstract = {Heating effects in both long and short superconducting thin-film microbridges are described and analyzed. Except near Tc at low voltages where superconducting quantum processes occur, all of our experimental dc I-V characteristics can be satisfactorily understood on the basis of a simple model of a localized normal hotspot maintained by Joule heating. We consider approximations appropriate to the cases of long bridges, short bridges, and bridges coupled to microwave radiation. The analysis leads to analytic expressions for the I-V characteristics which agree well with the experimental data. We show that the formation of such a hotspot is the dominant cause of the hysteresis observed in the I-V characteristics at low temperatures. We also show that the growth of such a hotspot imposes a high-voltage limit on the ac Josephson effect in these devices, and we compare the importance of such heating effects at high voltages in various types of superconducting weak links.},
	language = {en},
	number = {9},
	urldate = {2024-04-22},
	journal = {J. Appl. Phys.},
	author = {Skocpol, W. J. and Beasley, M. R. and Tinkham, M.},
	month = sep,
	year = {1974},
	pages = {4054--4066},
}

@article{tinkham_hysteretic_2003,
	title = {Hysteretic {I} - {V} curves of superconducting nanowires},
	volume = {68},
	copyright = {http://link.aps.org/licenses/aps-default-license},
	issn = {0163-1829, 1095-3795},
	url = {https://link.aps.org/doi/10.1103/PhysRevB.68.134515},
	doi = {10.1103/PhysRevB.68.134515},
	language = {en},
	number = {13},
	urldate = {2024-05-07},
	journal = {Phys. Rev B},
	author = {Tinkham, M. and Free, J. U. and Lau, C. N. and Markovic, N.},
	month = oct,
	year = {2003},
	pages = {134515},
}

@article{dane_self-heating_2022,
	title = {Self-heating hotspots in superconducting nanowires cooled by phonon black-body radiation},
	volume = {13},
	issn = {2041-1723},
	url = {https://www.nature.com/articles/s41467-022-32719-w},
	doi = {10.1038/s41467-022-32719-w},
	abstract = {Abstract
            Controlling thermal transport is important for a range of devices and technologies, from phase change memories to next-generation electronics. This is especially true in nano-scale devices where thermal transport is altered by the influence of surfaces and changes in dimensionality. In superconducting nanowire single-photon detectors, the thermal boundary conductance between the nanowire and the substrate it is fabricated on influences all of the performance metrics that make these detectors attractive for applications. This includes the maximum count rate, latency, jitter, and quantum efficiency. Despite its importance, the study of thermal boundary conductance in superconducting nanowire devices has not been done systematically, primarily due to the lack of a straightforward characterization method. Here, we show that simple electrical measurements can be used to estimate the thermal boundary conductance between nanowires and substrates and that these measurements agree with acoustic mismatch theory across a variety of substrates. Numerical simulations allow us to refine our understanding, however, open questions remain. This work should enable thermal engineering in superconducting nanowire electronics and cryogenic detectors for improved device performance.},
	language = {en},
	number = {1},
	urldate = {2024-04-11},
	journal = {Nat. Commun.},
	author = {Dane, Andrew and Allmaras, Jason and Zhu, Di and Onen, Murat and Colangelo, Marco and Baghdadi, Reza and Tambasco, Jean-Luc and Morimoto, Yukimi and Forno, Ignacio Estay and Charaev, Ilya and Zhao, Qingyuan and Skvortsov, Mikhail and Kozorezov, Alexander and Berggren, Karl K.},
	month = sep,
	year = {2022},
	pages = {5429},
}

@article{battisti_demonstration_2024,
	title = {Demonstration of high-impedance superconducting {NbRe} {Dayem} bridges},
	volume = {124},
	issn = {0003-6951},
	url = {https://doi.org/10.1063/5.0200257},
	doi = {10.1063/5.0200257},
	abstract = {Here, we demonstrate superconducting Dayem-bridge weak-links made of different stoichiometric compositions of NbRe. Our devices possess a relatively high critical temperature, normal-state resistance, and kinetic inductance. In particular, the high kinetic inductance makes this material a good alternative to more conventional niobium-based superconductors (e.g., NbN or NbTiN) for the realization of superinductors and high-quality factor resonators, whereas the high normal-state resistance yields a large output voltage in superconducting switches and logic elements realized upon this compound. Moreover, out-of-plane critical magnetic fields exceeding 2 T ensure that possible applications requiring high magnetic fields can also be envisaged. Altogether, these features make this material appealing for a number of applications in the framework of quantum technologies.},
	number = {17},
	journal = {Appl. Phys. Lett.},
	author = {Battisti, S. and Koch, J. and Paghi, A. and Ruf, L. and Gulian, A. and Teknowijoyo, S. and Cirillo, C. and Kakhaki, Z. Makhdoumi and Attanasio, C. and Scheer, E. and Di Bernardo, A. and De Simoni, G. and Giazotto, F.},
	month = apr,
	year = {2024},
	pages = {172601},
}

@ARTICLE{1062499,
  author={Faris, S. and Raider, S. and Gallagher, W. and Drake, R.},
  journal={IEEE Trans. Magn.}, 
  title={Quiteron}, 
  year={1983},
  volume={19},
  number={3},
  pages={1293-1295},
  keywords={Switches;Superconducting devices;Superconductivity;Tunneling;Josephson effect;Lenses;Heating;Temperature;Power engineering and energy;Resonance},
  doi={10.1109/TMAG.1983.1062499}}

@article{booth_quatratran_2000,
	title = {The quatratran},
	volume = {444},
	issn = {0168-9002},
	url = {https://www.sciencedirect.com/science/article/pii/S0168900299013224},
	doi = {https://doi.org/10.1016/S0168-9002(99)01322-4},
	abstract = {We propose a new superconducting electronic device, which can provide amplification of low-level electrical signals at low temperatures. The device, which we call the quatratran, is based on quasiparticle trapping from a superconductor into a normal metal, coupled with normal-insulator-superconductor (NIS) tunnel junctions. Quasiparticles injected into the S electrode of a first junction are trapped in an N layer, producing excited charge carriers. This N layer is also used as the N electrode of a second NIS junction, which produces an amplified signal. We explain the principles of operation and describe the electronic characteristics. Results from test devices demonstrate the soundness of the principles. We also suggest how quatratrans can be applied to the detection of particles and radiation.},
	number = {1},
	journal = {Nucl. Instrum. Methods Phys. Res. A},
	author = {Booth, N. E. and Fisher, P. A. and Nahum, M. and Ullom, J. N.},
	year = {2000},
	keywords = {Superconducting devices, Superconducting tunnel junctions},
	pages = {33--37},
}

@article{baghdadi_multilayered_2020,
	title = {Multilayered {Heater} {Nanocryotron}: {A} {Superconducting}-{Nanowire}-{Based} {Thermal} {Switch}},
	volume = {14},
	issn = {2331-7019},
	shorttitle = {Multilayered {Heater} {Nanocryotron}},
	url = {https://link.aps.org/doi/10.1103/PhysRevApplied.14.054011},
	doi = {10.1103/PhysRevApplied.14.054011},
	language = {en},
	number = {5},
	urldate = {2024-05-07},
	journal = {Phys. Rev. Appl.},
	author = {Baghdadi, Reza and Allmaras, Jason P. and Butters, Brenden A. and Dane, Andrew E. and Iqbal, Saleem and McCaughan, Adam N. and Toomey, Emily A. and Zhao, Qing-Yuan and Kozorezov, Alexander G. and Berggren, Karl K.},
	month = nov,
	year = {2020},
	pages = {054011},
}

@article{buzzi_nanocryotron_2023,
	title = {A nanocryotron memory and logic family},
	volume = {122},
	issn = {0003-6951, 1077-3118},
	url = {https://pubs.aip.org/apl/article/122/14/142601/2882374/A-nanocryotron-memory-and-logic-family},
	doi = {10.1063/5.0144686},
	abstract = {The development of superconducting electronics based on nanocryotrons has been limited so far to few device circuits, in part due to the lack of standard and robust logic cells. Here, we introduce and experimentally demonstrate designs for a set of nanocryotron-based building blocks that can be conﬁgured and combined to implement memory and logic functions. The devices were fabricated by patterning a single superconducting layer of niobium nitride and measured in liquid helium on a wide range of operating points. The tests show 10À4 bit error rates with above 620\% margins up to 50 MHz and the possibility of operating under the effect of an out-of-plane 36 mT magnetic ﬁeld, with 630\% margins at 10 MHz. Additionally, we designed and measured an equivalent delay-ﬂip-ﬂop made of two memory cells to show the possibility of combining multiple building blocks to make larger circuits. These blocks may constitute a solid foundation for the development of nanocryotron logic circuits and ﬁnite-state machines with potential applications in the integrated processing and control of superconducting nanowire single-photon detectors.},
	language = {en},
	number = {14},
	urldate = {2024-04-11},
	journal = {Appl. Phys. Lett.},
	author = {Buzzi, Alessandro and Castellani, Matteo and Foster, Reed A. and Medeiros, Owen and Colangelo, Marco and Berggren, Karl K.},
	month = apr,
	year = {2023},
	pages = {142601},
}


@article{mccaughan_superconducting-nanowire_2014,
	title = {A {Superconducting}-{Nanowire} {Three}-{Terminal} {Electrothermal} {Device}},
	volume = {14},
	issn = {1530-6984, 1530-6992},
	url = {https://pubs.acs.org/doi/10.1021/nl502629x},
	doi = {10.1021/nl502629x},
	abstract = {Superconducting electronics based on Josephson junctions are used to sense and process electronic signals with minimal loss; however, they are ultrasensitive to magnetic ﬁelds, limited in their ampliﬁcation capabilities, and diﬃcult to manufacture. We have developed a 3-terminal, nanowire-based superconducting electrothermal device which has no Josephson junctions. This device, which we call the nanocryotron, can be patterned from a single thin ﬁlm of superconducting material with conventional electron-beam lithography. The nanocryotron has a demonstrated gain of {\textgreater}20, can drive impedances of 100 kΩ, and operates in typical ambient magnetic ﬁelds. We have additionally applied it both as a digital logic element in a half-adder circuit, and as a digital ampliﬁer for superconducting nanowire single-photon detectors pulses. The nanocryotron has immediate applications in classical and quantum communications, photon sensing, and astronomy, and its input characteristics are suitable for integration with existing superconducting technologies.},
	language = {en},
	number = {10},
	urldate = {2024-04-09},
	journal = {Nano Lett.},
	author = {McCaughan, Adam N. and Berggren, Karl K.},
	month = oct,
	year = {2014},
	pages = {5748--5753},
}

@article{lombo_superconducting_2022,
	title = {A superconducting nanowire-based architecture for neuromorphic computing},
	volume = {2},
	issn = {2634-4386},
	url = {https://iopscience.iop.org/article/10.1088/2634-4386/ac86ef},
	doi = {10.1088/2634-4386/ac86ef},
	abstract = {Neuromorphic computing would beneﬁt from the utilization of improved customized hardware. However, the translation of neuromorphic algorithms to hardware is not easily accomplished. In particular, building superconducting neuromorphic systems requires expertise in both superconducting physics and theoretical neuroscience, which makes such design particularly challenging. In this work, we aim to bridge this gap by presenting a tool and methodology to translate algorithmic parameters into circuit speciﬁcations. We ﬁrst show the correspondence between theoretical neuroscience models and the dynamics of our circuit topologies. We then apply this tool to solve a linear system and implement Boolean logic gates by creating spiking neural networks with our superconducting nanowire-based hardware.},
	language = {en},
	number = {3},
	urldate = {2024-04-11},
	journal = {Neuromorph. Comput. Eng.},
	author = {Lombo, Andres E and Lares, Jesus and Castellani, Matteo and Chou, Chi-Ning and Lynch, Nancy and Berggren, Karl K},
	month = sep,
	year = {2022},
	pages = {034011},
}

@article{RevModPhys.34.667,
  title = {Critical Fields and Currents in Superconductors},
  author = {Bardeen, John},
  journal = {Rev. Mod. Phys.},
  volume = {34},
  issue = {4},
  pages = {667--681},
  numpages = {0},
  year = {1962},
  month = {Oct},
  publisher = {American Physical Society},
  doi = {10.1103/RevModPhys.34.667},
  url = {https://link.aps.org/doi/10.1103/RevModPhys.34.667}
}

@article{RevModPhys.93.025005,
  title = {Circuit quantum electrodynamics},
  author = {Blais, Alexandre and Grimsmo, Arne L. and Girvin, S. M. and Wallraff, Andreas},
  journal = {Rev. Mod. Phys.},
  volume = {93},
  issue = {2},
  pages = {025005},
  numpages = {72},
  year = {2021},
  month = {May},
  publisher = {American Physical Society},
  doi = {10.1103/RevModPhys.93.025005},
  url = {https://link.aps.org/doi/10.1103/RevModPhys.93.025005}
}

@article{
doi:10.1126/science.1231930,
author = {M. H. Devoret  and R. J. Schoelkopf },
title = {Superconducting Circuits for Quantum Information: An Outlook},
journal = {Science},
volume = {339},
number = {6124},
pages = {1169-1174},
year = {2013},
doi = {10.1126/science.1231930},
URL = {https://www.science.org/doi/abs/10.1126/science.1231930},
abstract = {The performance of superconducting qubits has improved by several orders of magnitude in the past decade. These circuits benefit from the robustness of superconductivity and the Josephson effect, and at present they have not encountered any hard physical limits. However, building an error-corrected information processor with many such qubits will require solving specific architecture problems that constitute a new field of research. For the first time, physicists will have to master quantum error correction to design and operate complex active systems that are dissipative in nature, yet remain coherent indefinitely. We offer a view on some directions for the field and speculate on its future.}}

@article{irwin_application_1995,
	title = {An application of electrothermal feedback for high resolution cryogenic particle detection},
	volume = {66},
	issn = {0003-6951},
	url = {https://doi.org/10.1063/1.113674},
	doi = {10.1063/1.113674},
	abstract = {A novel type of superconducting transition edge sensor is proposed. In this sensor, the temperature of a superconducting film is held constant by feeding back to its position on the resistive transition edge. Energy deposited in the film is measured by a reduction in the feedback Joule heating. This mode of operation should lead to substantial improvements in resolution, linearity, dynamic range, and count rate. Fundamental resolution limits are below ΔE=√kT2C, which is sometimes incorrectly referred to as the thermodynamic limit. This performance is better than any existing technology operating at the same temperature, count rate, and absorber heat capacity. Applications include high resolution x‐ray spectrometry, dark matter searches, and neutrino detection.},
	number = {15},
	journal = {Appl. Phys. Lett.},
	author = {Irwin, K. D.},
	month = apr,
	year = {1995},
	pages = {1998--2000},
}

@article{SNSPD_Goltsman,
author = {Gol'tsman, G.N. and Okunev, O. and Chulkova, G. and Lipatov, A. and Semenov, Alexei and Smirnov, Konstantin and Voronov, B. and Dzardanov, A. and Williams, Geoffrey and Sobolewski, Roman},
year = {2001},
month = {08},
pages = {705-707},
title = {Picosecond superconducting single photon optical detector},
volume = {78},
journal = {Appl. Phys. Lett.},
doi = {10.1063/1.1388868}
}

@article{korzh_demonstration_2020,
	title = {Demonstration of sub-3 ps temporal resolution with a superconducting nanowire single-photon detector},
	volume = {14},
	issn = {1749-4893},
	url = {https://doi.org/10.1038/s41566-020-0589-x},
	doi = {10.1038/s41566-020-0589-x},
	abstract = {Improvements in temporal resolution of single-photon detectors enable increased data rates and transmission distances for both classical and quantum optical communication systems, higher spatial resolution in laser ranging, and observation of shorter-lived fluorophores in biomedical imaging. In recent years, superconducting nanowire single-photon detectors (SNSPDs) have emerged as the most efficient time-resolving single-photon-counting detectors available in the near-infrared, but understanding of the fundamental limits of timing resolution in these devices has been limited due to a lack of investigations into the timescales involved in the detection process. We introduce an experimental technique to probe the detection latency in SNSPDs and show that the key to achieving low timing jitter is the use of materials with low latency. By using a specialized niobium nitride SNSPD we demonstrate that the system temporal resolution can be as good as 2.6 ± 0.2 ps for visible wavelengths and 4.3 ± 0.2 ps at 1,550 nm.},
	number = {4},
	journal = {Nat. Photon.},
	author = {Korzh, Boris and others},
	month = apr,
	year = {2020},
	pages = {250--255},
}


@article{grunenfelder_fast_2023,
	title = {Fast single-photon detectors and real-time key distillation enable high secret-key-rate quantum key distribution systems},
	volume = {17},
	issn = {1749-4893},
	url = {https://doi.org/10.1038/s41566-023-01168-2},
	doi = {10.1038/s41566-023-01168-2},
	abstract = {Quantum key distribution has emerged as the most viable scheme to guarantee information security in the presence of large-scale quantum computers and, thanks to the continuous progress made in the past 20 years, it is now commercially available. However, the secret key rates remain limited to just over 10 Mbps due to several bottlenecks on the receiver side. Here we present a custom multipixel superconducting nanowire single-photon detector that is designed to guarantee high count rates and precise timing discrimination. Leveraging the performance of the detector and coupling it to fast acquisition and real-time key distillation electronics, we remove two major roadblocks and achieve a considerable increase of the secret key rates with respect to the state of the art. In combination with a simple 2.5-GHz clocked time-bin quantum key distribution system, we can generate secret keys at a rate of 64 Mbps over a distance of 10.0 km and at a rate of 3.0 Mbps over a distance of 102.4 km with real-time key distillation.},
	number = {5},
	journal = {Nat. Photon.},
	author = {Grünenfelder, Fadri and Boaron, Alberto and Resta, Giovanni V. and Perrenoud, Matthieu and Rusca, Davide and Barreiro, Claudio and Houlmann, Raphaël and Sax, Rebecka and Stasi, Lorenzo and El-Khoury, Sylvain and Hänggi, Esther and Bosshard, Nico and Bussières, Félix and Zbinden, Hugo},
	month = may,
	year = {2023},
	pages = {422--426},
}

@article{charaev_single-photon_2024,
	title = {Single-photon detection using large-scale high-temperature {MgB2} sensors at 20 {K}},
	volume = {15},
	issn = {2041-1723},
	url = {https://doi.org/10.1038/s41467-024-47353-x},
	doi = {10.1038/s41467-024-47353-x},
	abstract = {Ultra-fast single-photon detectors with high current density and operating temperature can benefit space and ground applications, including quantum optical communication systems, lightweight cryogenics for space crafts, and medical use. Here we demonstrate magnesium diboride (MgB2) thin-film superconducting microwires capable of single-photon detection at 1.55  μm optical wavelength. We used helium ions to alter the properties of MgB2, resulting in microwire-based detectors exhibiting single-photon sensitivity across a broad temperature range of up to 20 K, and detection efficiency saturation for 1  μm wide microwires at 3.7 K. Linearity of detection rate vs incident power was preserved up to at least 100 Mcps. Despite the large active area of up to 400 × 400 μm2, the reset time was found to be as low as {\textasciitilde} 1 ns. Our research provides possibilities for breaking the operating temperature limit and maximum single-pixel count rate, expanding the detector area, and raises inquiries about the fundamental mechanisms of single-photon detection in high-critical-temperature superconductors.},
	number = {1},
	journal = {Nat. Commun.},
	author = {Charaev, Ilya and Batson, Emma K. and Cherednichenko, Sergey and Reidy, Kate and Drakinskiy, Vladimir and Yu, Yang and Lara-Avila, Samuel and Thomsen, Joachim D. and Colangelo, Marco and Incalza, Francesca and Ilin, Konstantin and Schilling, Andreas and Berggren, Karl K.},
	month = may,
	year = {2024},
	pages = {3973},
}


@ARTICLE{Mukhanov_ERSFQ,
  author={Mukhanov, Oleg A.},
  journal={IEEE Trans. Appl. Supercond.}, 
  title={Energy-Efficient Single Flux Quantum Technology}, 
  year={2011},
  volume={21},
  number={3},
  pages={760-769},
  keywords={Logic gates;Junctions;Clocks;Resistors;Power dissipation;Limiting;CMOS integrated circuits;Ballistic;cryogenic;exascale;low power;power efficient;RSFQ;SFQ;switching energy;voltage regulator},
  doi={10.1109/TASC.2010.2096792}}

@article{PhysRevLett.113.220502,
  title = {Qubit Architecture with High Coherence and Fast Tunable Coupling},
  author = {Chen, Yu and others},
  journal = {Phys. Rev. Lett.},
  volume = {113},
  issue = {22},
  pages = {220502},
  numpages = {5},
  year = {2014},
  month = {Nov},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.113.220502},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.113.220502}
}

@article{lemziakov_applications_2024,
	title = {Applications of {Superconductor}–{Normal} {Metal} {Interfaces}},
	issn = {0022-2291, 1573-7357},
	url = {https://link.springer.com/10.1007/s10909-024-03144-8},
	doi = {10.1007/s10909-024-03144-8},
	abstract = {The importance and non-trivial properties of superconductor normal metal interfaces were discovered by Alexander Fyodorovich Andreev more than 60 years ago. Only much later, these hybrids have found wide interest in applications such as thermometry and refrigeration, electrical metrology, and quantum circuit engineering. Here we discuss the central properties of such interfaces and describe some of the most prominent and recent applications of them.},
	language = {en},
	urldate = {2024-07-12},
	journal = {J. Low Temp. Phys.},
	author = {Lemziakov, S. A. and Karimi, B. and Nakamura, S. and Lvov, D. S. and Upadhyay, R. and Satrya, C. D. and Chen, Z.-Y. and Subero, D. and Chang, Y.-C. and Wang, L. B. and Pekola, J. P.},
	month = may,
	year = {2024},
	file = {Lemziakov et al. - 2024 - Applications of Superconductor–Normal Metal Interf.pdf:C\:\\Users\\SQEL-PC-19\\Zotero\\storage\\SKSJYUWV\\Lemziakov et al. - 2024 - Applications of Superconductor–Normal Metal Interf.pdf:application/pdf},
}


@article{chen_adiabatic_2019,
	title = {Adiabatic {Quantum}-{Flux}-{Parametron}: {Towards} {Building} {Extremely} {Energy}-{Efficient} {Circuits} and {Systems}},
	volume = {9},
	issn = {2045-2322},
	url = {https://doi.org/10.1038/s41598-019-46595-w},
	doi = {10.1038/s41598-019-46595-w},
	abstract = {Adiabatic Quantum-Flux-Parametron (AQFP) logic is an adiabatic superconductor logic family that has been proposed as a future technology towards building extremely energy-efficient computing systems. In AQFP logic, dynamic energy dissipation can be drastically reduced due to the adiabatic switching operations using AC excitation currents, which serve as both clock signals and power supplies. As a result, AQFP could overcome the power/energy dissipation limitation in conventional superconductor logic families such as rapid-single-flux-quantum (RSFQ). Simulation and experimental results show that AQFP logic can achieve an energy-delay-product (EDP) near quantum limit using practical circuit parameters and available fabrication processes. To shed some light on the design automation and guidelines of AQFP circuits, in this paper we present an automatic synthesis framework for AQFP and perform synthesis on 18 circuits, including 11 ISCAS-85 circuit benchmarks, 6 deep-learning accelerator components, and a 32-bit RISC-V ALU, based on our developed standard cell library of AQFP technology. Synthesis results demonstrate the significant advantage of AQFP technology. We forecast 9,313×, 25,242× and 48,466× energy-per-operation advantage, compared to the synthesis results of TSMC (Taiwan Semiconductor Manufacturing Company) 12 nm fin field-effect transistor (FinFET), 28 nm and 40 nm complementary metal-oxide-semiconductor (CMOS) technology nodes, respectively.},
	number = {1},
	journal = {Sci. Rep.},
	author = {Chen, Olivia and Cai, Ruizhe and Wang, Yanzhi and Ke, Fei and Yamae, Taiki and Saito, Ro and Takeuchi, Naoki and Yoshikawa, Nobuyuki},
	month = jul,
	year = {2019},
	pages = {10514},
}


@article{day_broadband_2003,
	title = {A broadband superconducting detector suitable for use in large arrays},
	volume = {425},
	issn = {1476-4687},
	url = {https://doi.org/10.1038/nature02037},
	doi = {10.1038/nature02037},
	abstract = {Cryogenic detectors are extremely sensitive and have a wide variety of applications1,2,3 (particularly in astronomy4,5,6,7,8), but are difficult to integrate into large arrays like a modern CCD (charge-coupled device) camera. As current detectors of the cosmic microwave background (CMB) already have sensitivities comparable to the noise arising from the random arrival of CMB photons, the further gains in sensitivity needed to probe the very early Universe will have to arise from large arrays. A similar situation is encountered at other wavelengths. Single-pixel X-ray detectors now have a resolving power of ΔE {\textless} 5 eV for single 6-keV photons, and future X-ray astronomy missions7 anticipate the need for 1,000-pixel arrays. Here we report the demonstration of a superconducting detector that is easily fabricated and can readily be incorporated into such an array. Its sensitivity is already within an order of magnitude of that needed for CMB observations, and its energy resolution is similarly close to the targets required for future X-ray astronomy missions.},
	number = {6960},
	journal = {Nature},
	author = {Day, Peter K. and LeDuc, Henry G. and Mazin, Benjamin A. and Vayonakis, Anastasios and Zmuidzinas, Jonas},
	month = oct,
	year = {2003},
	pages = {817--821},
}

@article{koshelets_integrated_2000,
	title = {Integrated superconducting receivers},
	volume = {13},
	url = {https://dx.doi.org/10.1088/0953-2048/13/5/201},
	doi = {10.1088/0953-2048/13/5/201},
	abstract = {The concept of a fully superconducting integrated receiver is developed and experimentally tested. This single-chip sub-mm wave receiver includes a planar antenna integrated with a SIS mixer and an internal superconducting Josephson-type local oscillator (flux-flow oscillator, FFO). The receiver is tested with a DSB noise temperature below 100 K around 500 GHz being pumped by its internal local oscillator (LO). The instantaneous bandwidth of 15-20\% is estimated via FTS and heterodyne measurements that meet the requirements of most practical applications. The far field antenna beam is measured as ≈f/10 with sidelobes below -16 dB that is suitable for coupling to a real telescope antenna. A nine-pixel imaging array receiver with each pixel containing an internally pumped receiver chip is developed and tested. A linewidth of the phase locked FFO as low as 1 Hz is measured relative to a reference oscillator in the frequency range 270-440 GHz. An rf amplifier on the base of a dc SQUID is developed and tested showing a noise figure below 10 K at 4 GHz and a bandwidth of about 300 MHz. This amplifier can be included as a part of an integrated receiver that is valuable for array applications.},
	number = {5},
	journal = {Supercond. Sci. Technol.},
	author = {Koshelets, V. P. and Shitov, S. V.},
	month = may,
	year = {2000},
	pages = {R53},
}

@article{galin_towards_2015,
	title = {Towards local oscillators based on arrays of niobium {Josephson} junctions},
	volume = {28},
	url = {https://dx.doi.org/10.1088/0953-2048/28/5/055002},
	doi = {10.1088/0953-2048/28/5/055002},
	abstract = {Various applications in the field of terahertz technology are in urgent need of compact, wide-tunable solid-state continuous wave radiation sources with a moderate power. However, satisfactory solutions for the THz frequency range are scarce yet. Here we report on coherent radiation from a large planar array of Josephson junctions (JJs) in the frequency range between 0.1 and 0.3 THz. The external resonator providing the synchronization of JJ array is identified as a straight fragment of a single-strip-line containing the junctions themselves. We demonstrate a prototype of the quasioptical heterodyne receiver with the JJ array as a local oscillator and a hot-electron bolometer mixer.},
	number = {5},
	journal = {Supercond. Sci. Technol.},
	author = {Galin, M. A. and Klushin, A. M. and Kurin, V. V. and Seliverstov, S. V. and Finkel, M. I. and Goltsman, G. N. and Müller, F. and Scheller, T. and Semenov, A. D.},
	month = mar,
	year = {2015},
	pages = {055002},
}

@ARTICLE{403302,
  author={Gaj, K. and Friedman, E.G. and Feldman, M.J. and Krasniewski, A.},
  journal={IEEE Trans. Appl. Supercond.}, 
  title={A clock distribution scheme for large RSFQ circuits}, 
  year={1995},
  volume={5},
  number={2},
  pages={3320-3324},
  keywords={Clocks;Throughput;Delay;Large-scale systems;Digital systems;Logic;Circuit simulation;Frequency;Digital filters;Fabrication},
  doi={10.1109/77.403302}}

@article{sandgren_fabrication_2002,
	title = {Fabrication and optical characterization of the normal metal hot-electron microbolometer with {Andreev} mirrors},
	volume = {372-376},
	issn = {0921-4534},
	url = {https://www.sciencedirect.com/science/article/pii/S0921453402007190},
	doi = {https://doi.org/10.1016/S0921-4534(02)00719-0},
	abstract = {The normal metal hot-electron microbolometer (NHEB) is a direct detector for mm and sub-mm wavelengths. Theoretical estimations indicate that such a device should be able to achieve a sensitivity of around 10−17 W/(Hz)1/2 at 0.3 K and a time constant less than 1 μs. The temperature of the electron gas is monitored using superconductor–insulator–normal metal (SIN/NIS) tunnel junctions. We have fabricated such an NHEB where the normal metal strip is coupled to a double slot antenna for optical qualification (normal metal strip size (5.6×0.25×0.03) μm3). The antenna is designed for 300 GHz and has an impedance of 30 Ω at the center frequency. The actual optical responsitivity and the response time of our NHEB has been measured at 0.5 K using a hot/cold load (black body radiation at room temperature and at liquid nitrogen temperature). DC-current measurements performed on other samples earlier indicate that our NHEB can achieve an electrical noise equivalent power (NEP) of at least 3×10−16 W/(Hz)1/2. We conclude that the optical responsitivity value obtained in the measurement is consistent with the electrical NEP value at the same temperature and in agreement with the estimated efficiency of the quasioptical coupling.},
	journal = {	Phys. C: Supercond. Appl},
	author = {Sandgren, D. and Chouvaev, D. and Tarasov, M. and Kuzmin, L.},
	year = {2002},
	keywords = {Andreev mirror, Antenna coupled bolometer, Hot-electron effect, Tunnel junctions},
	pages = {444--447},
}

@article{usadel,
  title = {Generalized Diffusion Equation for Superconducting Alloys},
  author = {Usadel, Klaus D.},
  journal = {Phys. Rev. Lett.},
  volume = {25},
  issue = {8},
  pages = {507--509},
  numpages = {0},
  year = {1970},
  month = {Aug},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.25.507},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.25.507}
}

@article{gunyho_single-shot_2024,
	title = {Single-shot readout of a superconducting qubit using a thermal detector},
	volume = {7},
	issn = {2520-1131},
	url = {https://doi.org/10.1038/s41928-024-01147-7},
	doi = {10.1038/s41928-024-01147-7},
	abstract = {Measuring the state of a qubit is a key fundamental operation of a quantum computer. High-fidelity single-shot readout of superconducting qubits can be achieved using parametric amplifiers at millikelvin temperatures. However, scaling parametric amplifiers beyond hundreds of qubits is challenging due to practical size and power limitations. Nanobolometers can, in contrast, offer scalability, sensitivity and speed suitable for qubit readout. Here we show that a bolometer can provide single-shot qubit readout with a readout duration of 13.9 μs and a single-shot fidelity of 0.618. The fidelity is mainly limited by the energy relaxation time of the qubit (28 μs), and a fidelity of 0.927 is found after removing errors arising from this relaxation. In the future, higher-fidelity single-shot readout may be achieved through improvements in chip design and experimental setup, as well as a change in the bolometer absorber material to reduce the readout time to the level of hundreds of nanoseconds and below.},
	number = {4},
	journal = {Nat. Electron.},
	author = {Gunyhó, András M. and Kundu, Suman and Ma, Jian and Liu, Wei and Niemelä, Sakari and Catto, Giacomo and Vadimov, Vasilii and Vesterinen, Visa and Singh, Priyank and Chen, Qiming and Möttönen, Mikko},
	month = apr,
	year = {2024},
	pages = {288--298},
}

@article{PhysRevApplied.11.044014,
  title = {High Kinetic Inductance $\mathrm{Nb}\mathrm{N}$ Nanowire Superinductors},
  author = {Niepce, David and Burnett, Jonathan and Bylander, Jonas},
  journal = {Phys. Rev. Appl.},
  volume = {11},
  issue = {4},
  pages = {044014},
  numpages = {13},
  year = {2019},
  month = {Apr},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevApplied.11.044014},
  url = {https://link.aps.org/doi/10.1103/PhysRevApplied.11.044014}
}

@article{PhysRevApplied.20.044021,
  title = {NbN films with high kinetic inductance for high-quality compact superconducting resonators},
  author = {Frasca, S. and Arabadzhiev, I.N. and de Puechredon, S.Y. Bros and Oppliger, F. and Jouanny, V. and Musio, R. and Scigliuzzo, M. and Minganti, F. and Scarlino, P. and Charbon, E.},
  journal = {Phys. Rev. Appl.},
  volume = {20},
  issue = {4},
  pages = {044021},
  numpages = {13},
  year = {2023},
  month = {Oct},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevApplied.20.044021},
  url = {https://link.aps.org/doi/10.1103/PhysRevApplied.20.044021}
}

@article{PhysRevApplied.13.054051,
  title = {Granular Aluminum Meandered Superinductors for Quantum Circuits},
  author = {Kamenov, Plamen and Lu, Wen-Sen and Kalashnikov, Konstantin and DiNapoli, Thomas and Bell, Matthew T. and Gershenson, Michael E.},
  journal = {Phys. Rev. Appl.},
  volume = {13},
  issue = {5},
  pages = {054051},
  numpages = {6},
  year = {2020},
  month = {May},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevApplied.13.054051},
  url = {https://link.aps.org/doi/10.1103/PhysRevApplied.13.054051}
}

@article{allmaras_thin-film_2018,
	title = {Thin-{Film} {Thermal} {Conductivity} {Measurements} {Using} {Superconducting} {Nanowires}},
	volume = {193},
	issn = {1573-7357},
	url = {https://doi.org/10.1007/s10909-018-2022-0},
	doi = {10.1007/s10909-018-2022-0},
	abstract = {We present a simple experimental scheme for estimating the cryogenic thermal transport properties of thin films using superconducting nanowires. In a parallel array of nanowires, the heat from one nanowire in the normal state changes the local temperature around adjacent nanowires, reducing their switching current. Calibration of this change in switching current as a function of bath temperature provides an estimate of the temperature as a function of displacement from the heater. This provides a method of determining the contribution of substrate heat transport to the cooling time of superconducting nanowire single-photon detectors. Understanding this process is necessary for successful electrothermal modeling of superconducting nanowire systems.},
	number = {3},
	journal = {J. Low Temp. Phys.},
	author = {Allmaras, J. P. and Kozorezov, A. G. and Beyer, A. D. and Marsili, F. and Briggs, R. M. and Shaw, M. D.},
	month = nov,
	year = {2018},
	pages = {380--386},
}

@article{shurakov_superconducting_2015,
	title = {Superconducting hot-electron bolometer: from the discovery of hot-electron phenomena to practical applications},
	volume = {29},
	url = {https://dx.doi.org/10.1088/0953-2048/29/2/023001},
	doi = {10.1088/0953-2048/29/2/023001},
	abstract = {The discovery of hot-electron phenomena in a thin superconducting film in the last century was followed by numerous experimental studies of its appearance in different materials aiming for a better understanding of the phenomena and consequent implementation of terahertz detection systems for practical applications. In contrast to the competitors such as superconductor-insulator-superconductor tunnel junctions and Schottky diodes, the hot electron bolometer (HEB) did not demonstrate any frequency limitation of the detection mechanism. The latter, in conjunction with a decent performance, rapidly made the HEB mixer the most attractive candidate for heterodyne observations at frequencies above 1 THz. The successful operation of practical instruments (the Heinrich Hertz Telescope, the Receiver Lab Telescope, APEX, SOFIA, Hershel) ensures the importance of the HEB technology despite the lack of rigorous theoretical routine for predicting the performance. In this review, we provide a summary of experimental and theoretical studies devoted to understanding the HEB physics, and an overview of various fabrication routes and materials.},
	number = {2},
	journal = {Supercond. Sci. Technol.},
	author = {Shurakov, A. and Lobanov, Y. and Goltsman, G.},
	month = dec,
	year = {2015},
	pages = {023001},
}

@article{kokkoniemi_bolometer_2020,
	title = {Bolometer operating at the threshold for circuit quantum electrodynamics},
	volume = {586},
	issn = {1476-4687},
	url = {https://doi.org/10.1038/s41586-020-2753-3},
	doi = {10.1038/s41586-020-2753-3},
	abstract = {Radiation sensors based on the heating effect of absorbed radiation are typically simple to operate and flexible in terms of input frequency, so they are widely used in gas detection1, security2, terahertz imaging3, astrophysical observations4 and medical applications5. Several important applications are currently emerging from quantum technology and especially from electrical circuits that behave quantum mechanically, that is, circuit quantum electrodynamics6. This field has given rise to single-photon microwave detectors7–9 and a quantum computer that is superior to classical supercomputers for certain tasks10. Thermal sensors hold potential for enhancing such devices because they do not add quantum noise and they are smaller, simpler and consume about six orders of magnitude less power than the frequently used travelling-wave parametric amplifiers11. However, despite great progress in the speed12 and noise levels13 of thermal sensors, no bolometer has previously met the threshold for circuit quantum electrodynamics, which lies at a time constant of a few hundred nanoseconds and a simultaneous energy resolution of the order of 10h gigahertz (where h is the Planck constant). Here we experimentally demonstrate a bolometer that operates at this threshold, with a noise-equivalent power of 30 zeptowatts per square-root hertz, comparable to the lowest value reported so far13, at a thermal time constant two orders of magnitude shorter, at 500 nanoseconds. Both of these values are measured directly on the same device, giving an accurate estimation of 30h gigahertz for the calorimetric energy resolution. These improvements stem from the use of a graphene monolayer with extremely low specific heat14 as the active material. The minimum observed time constant of 200 nanoseconds is well below the dephasing times of roughly 100 microseconds reported for superconducting qubits15 and matches the timescales of currently used readout schemes16,17, thus enabling circuit quantum electrodynamics applications for bolometers.},
	number = {7827},
	journal = {Nature},
	author = {Kokkoniemi, R. and Girard, J.-P. and Hazra, D. and Laitinen, A. and Govenius, J. and Lake, R. E. and Sallinen, I. and Vesterinen, V. and Partanen, M. and Tan, J. Y. and Chan, K. W. and Tan, K. Y. and Hakonen, P. and Möttönen, M.},
	month = oct,
	year = {2020},
	pages = {47--51},
}


@article{paolucci_development_2020,
	title = {Development of highly sensitive nanoscale transition edge sensors for gigahertz astronomy and dark matter search},
	volume = {128},
	issn = {0021-8979},
	url = {https://doi.org/10.1063/5.0021996},
	doi = {10.1063/5.0021996},
	abstract = {Terahertz (THz) and sub-terahertz (sub-THz) band detection has a key role in both fundamental interactions physics and technological applications, such as medical imaging, industrial quality control, and homeland security. In particular, transition edge sensors (TESs) and kinetic inductance detectors (KIDs) are the most employed bolometers and calorimeters in the THz and sub-THz band for astrophysics and astroparticles research. Here, we present the electronic, thermal, and spectral characterization of an aluminum/copper bilayer sensing structure that, thanks to its thermal properties and a simple miniaturized design, could be considered a perfect candidate to realize an extremely sensitive class of nanoscale TES (nano-TES) for the giga–terahertz band. Indeed, thanks to the reduced dimensionality of the active region and the efficient Andreev mirror heat confinement, our devices are predicted to reach state-of-the-art TES performance. In particular, as a bolometer the nano-TES is expected to have a noise equivalent power of 5×10−20 W/Hz and a relaxation time of ∼10 ns for the sub-THz band, typical of cosmic microwave background studies. When operated as a single-photon sensor, the devices are expected to show a remarkable frequency resolution of 100 GHz, pointing toward the necessary energy sensitivity requested in laboratory axion search experiments. Finally, different multiplexing schemes are proposed and sized for imaging applications.},
	number = {19},
	journal = {J. Appl. Phys.},
	author = {Paolucci, Federico and Buccheri, Vittorio and Germanese, Gaia and Ligato, Nadia and Paoletti, Riccardo and Signorelli, Giovanni and Bitossi, Massimiliano and Spagnolo, Paolo and Falferi, Paolo and Rajteri, Mauro and Gatti, Claudio and Giazotto, Francesco},
	month = nov,
	year = {2020},
	pages = {194502},
}


@article{paolucci_fully_2021,
	title = {Fully {Superconducting} {Josephson} {Bolometers} for {Gigahertz} {Astronomy}},
	volume = {11},
	issn = {2076-3417},
	url = {https://www.mdpi.com/2076-3417/11/2/746},
	doi = {10.3390/app11020746},
	abstract = {The origin and the evolution of the universe are concealed in the evanescent diffuse extragalactic background radiation (DEBRA). To reveal these signals, the development of innovative ultra-sensitive bolometers operating in the gigahertz band is required. Here, we review the design and experimental realization of two bias-current-tunable sensors based on one dimensional fully superconducting Josephson junctions: the nanoscale transition edge sensor (nano-TES) and the Josephson escape sensor (JES). In particular, we cover the theoretical basis of the sensors operation, the device fabrication, their experimental electronic and thermal characterization and the deduced detection performance. Indeed, the nano-TES promises a state-of-the-art noise equivalent power (NEP) of about 5×10−20 W/Hz, while the JES active region is expected to show an unprecedented NEP of the order of 10−25 W/Hz. Therefore, the nano-TES and JES are strong candidates to push radio astronomy to the next level.},
	number = {2},
	journal = {Appl. Sci.},
	author = {Paolucci, Federico and Ligato, Nadia and Germanese, Gaia and Buccheri, Vittorio and Giazotto, Francesco},
	year = {2021},
}

@ARTICLE{1211766,
  author={Crankshaw, D.S. and Habif, J.L. and Xingxiang Zhou and Orlando, T.P. and Feldman, M.J. and Bocko, M.F.},
  journal={IEEE Trans. Appl. Supercond.}, 
  title={An RSFQ variable duty cycle oscillator for driving a superconductive qubit}, 
  year={2003},
  volume={13},
  number={2},
  pages={966-969},
  keywords={Superconductivity;Counting circuits;Josephson junctions;Quantum computing;Persistent currents;Integrated circuit technology;Clocks;Ring oscillators;Laboratories;Foundries},
  doi={10.1109/TASC.2003.814115}}

@INPROCEEDINGS{717950,
  author={Buchman, S. and Turneaure, J.P. and Lipa, J.A. and Dong, M. and Cumbermack, K.M. and Wang, S.},
  booktitle={Proc. IEEE Intl. Freq. Cont. Symp. (Cat. No.98CH36165)}, 
  title={A superconducting microwave oscillator clock for use on the Space Station}, 
  year={1998},
  volume={},
  number={},
  pages={534-539},
  keywords={Superconducting microwave devices;Microwave oscillators;Space technology;International Space Station;Frequency measurement;Metrology;Space stations;Atomic clocks;Stability;Fluctuations},
  doi={10.1109/FREQ.1998.717950}}

@article{PhysRevApplied.19.034024,
  title = {Nonlinearity and Parametric Amplification of Superconducting Nanowire Resonators in Magnetic Field},
  author = {Khalifa, M. and Salfi, J.},
  journal = {Phys. Rev. Appl.},
  volume = {19},
  issue = {3},
  pages = {034024},
  numpages = {16},
  year = {2023},
  month = {Mar},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevApplied.19.034024},
  url = {https://link.aps.org/doi/10.1103/PhysRevApplied.19.034024}
}

@article{PhysRevLett.122.010504,
  title = {Nanowire Superinductance Fluxonium Qubit},
  author = {Hazard, T. M. and Gyenis, A. and Di Paolo, A. and Asfaw, A. T. and Lyon, S. A. and Blais, A. and Houck, A. A.},
  journal = {Phys. Rev. Lett.},
  volume = {122},
  issue = {1},
  pages = {010504},
  numpages = {6},
  year = {2019},
  month = {Jan},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.122.010504},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.122.010504}
}

@article{PhysRevApplied.18.064088,
  title = {Strong Kinetic-Inductance Kerr Nonlinearity with Titanium Nitride Nanowires},
  author = {Joshi, Chaitali and Chen, Wenyuan and LeDuc, Henry G. and Day, Peter K. and Mirhosseini, Mohammad},
  journal = {Phys. Rev. Appl.},
  volume = {18},
  issue = {6},
  pages = {064088},
  numpages = {13},
  year = {2022},
  month = {Dec},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevApplied.18.064088},
  url = {https://link.aps.org/doi/10.1103/PhysRevApplied.18.064088}
}

@article{annunziata_tunable_2010,
	title = {Tunable superconducting nanoinductors},
	volume = {21},
	url = {https://dx.doi.org/10.1088/0957-4484/21/44/445202},
	doi = {10.1088/0957-4484/21/44/445202},
	abstract = {We characterize inductors fabricated from ultra-thin, approximately 100 nm wide strips of niobium (Nb) and niobium nitride (NbN). These nanowires have a large kinetic inductance in the superconducting state. The kinetic inductance scales linearly with the nanowire length, with a typical value of 1 nH µm − 1 for NbN and 44 pH µm − 1 for Nb at a temperature of 2.5 K. We measure the temperature and current dependence of the kinetic inductance and compare our results to theoretical predictions. We also simulate the self-resonant frequencies of these nanowires in a compact meander geometry. These nanowire inductive elements have applications in a variety of microwave frequency superconducting circuits.},
	number = {44},
	journal = {Nanotechnol.},
	author = {Annunziata, Anthony J. and Santavicca, Daniel F. and Frunzio, Luigi and Catelani, Gianluigi and Rooks, Michael J. and Frydman, Aviad and Prober, Daniel E.},
	month = oct,
	year = {2010},
	pages = {445202},
}

@article{vissers_frequency-tunable_2015,
	title = {Frequency-tunable superconducting resonators via nonlinear kinetic inductance},
	volume = {107},
	issn = {0003-6951},
	url = {https://doi.org/10.1063/1.4927444},
	doi = {10.1063/1.4927444},
	abstract = {We have designed, fabricated, and tested a frequency-tunable high-Q superconducting resonator made from a niobium titanium nitride film. The frequency tunability is achieved by injecting a DC through a current-directing circuit into the nonlinear inductor whose kinetic inductance is current-dependent. We have demonstrated continuous tuning of the resonance frequency in a 180 MHz frequency range around 4.5 GHz while maintaining the high internal quality factor Qi \&gt; 180 000. This device may serve as a tunable filter and find applications in superconducting quantum computing and measurement. It also provides a useful tool to study the nonlinear response of a superconductor. In addition, it may be developed into techniques for measurement of the complex impedance of a superconductor at its transition temperature and for readout of transition-edge sensors.},
	number = {6},
	journal = {Appl. Phys. Lett.},
	author = {Vissers, M. R. and Hubmayr, J. and Sandberg, M. and Chaudhuri, S. and Bockstiegel, C. and Gao, J.},
	month = aug,
	year = {2015},
	pages = {062601},
}

@ARTICLE{464849,
  author={Benz, S.P. and Booi, P.A.A.},
  journal={IEEE Trans. Ultrason. Ferroelectr. Freq. Control}, 
  title={High-frequency oscillators using phase-locked arrays of Josephson junctions}, 
  year={1995},
  volume={42},
  number={5},
  pages={964-966},
  keywords={Phased arrays;Josephson junctions;Microwave oscillators;High temperature superconductors;Circuits;Optical signal processing;Ferroelectric materials;Ultrasonics, ferroelectrics, and frequency control;Acoustic transducers;Ultrasonic transducers},
  doi={10.1109/58.464849}}

@article{PhysRevApplied.21.014052,
  title = {Gate-tunable kinetic inductance parametric amplifier},
  author = {Splitthoff, Lukas Johannes and Wesdorp, Jaap Joachim and Pita-Vidal, Marta and Bargerbos, Arno and Liu, Yu and Andersen, Christian Kraglund},
  journal = {Phys. Rev. Appl.},
  volume = {21},
  issue = {1},
  pages = {014052},
  numpages = {13},
  year = {2024},
  month = {Jan},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevApplied.21.014052},
  url = {https://link.aps.org/doi/10.1103/PhysRevApplied.21.014052}
}

@article{lanting_frequency-domain_2005,
	title = {Frequency-domain multiplexed readout of transition-edge sensor arrays with a superconducting quantum interference device},
	volume = {86},
	issn = {0003-6951},
	url = {https://doi.org/10.1063/1.1884746},
	doi = {10.1063/1.1884746},
	abstract = {We demonstrate an eight-channel frequency-domain readout multiplexer for superconducting transition-edge sensors (TESs). Each sensor is biased with a sinusoidal voltage at a unique frequency. The sensor currents are summed and measured with a single superconducting quantum interference device (SQUID) array. The 100-element SQUID array is operated with shunt feedback electronics that have a slew rate of 1.2×107Φ0∕s at 1MHz. The multiplexer readout noise is 6.5pA∕Hz, which is well below the expected sensor noise of 15pA∕Hz. We measure an upper limit on adjacent channel crosstalk of 0.004, which meets our design requirements. The demodulated noise spectra of multiplexed TESs are white at frequencies down to 200mHz.},
	number = {11},
	journal = {Appl. Phys. Lett.},
	author = {Lanting, T. M. and Cho, Hsiao-Mei and Clarke, John and Holzapfel, W. L. and Lee, Adrian T. and Lueker, M. and Richards, P. L. and Dobbs, Matt A. and Spieler, Helmuth and Smith, A.},
	month = mar,
	year = {2005},
	pages = {112511},
}

@article{sipola_multiplexed_2019,
	title = {Multiplexed readout of kinetic inductance bolometer arrays},
	volume = {90},
	issn = {0034-6748},
	url = {https://doi.org/10.1063/1.5091754},
	doi = {10.1063/1.5091754},
	abstract = {Kinetic inductance bolometer technology is a candidate for passive submillimeter wave and terahertz imaging systems. Its benefits include scalability into large 2D arrays and operation with intermediate cryogenics in the temperature range of 5–10 K. We have previously demonstrated the scalability in terms of device fabrication, optics integration, and cryogenics. In this article, we address the last missing ingredient, the readout. The concept, serial addressed frequency excitation, is an alternative to full frequency-division multiplexing at microwave frequencies conventionally used to read out kinetic inductance detectors. We introduce the concept and analyze the criteria of the multiplexed readout avoiding the degradation of the signal-to-noise ratio in the presence of a thermal anti-alias filter inherent to thermal detectors. We present a practical scalable realization of a readout system integrated into a prototype imager with 8712 detectors. This is used for demonstrating the noise properties of the readout. Furthermore, we present practical detection experiments with a stand-off laboratory-scale imager.},
	number = {7},
	journal = {Rev. Sci. Instrum.},
	author = {Sipola, Hannu and Luomahaara, Juho and Timofeev, Andrey and Grönberg, Leif and Rautiainen, Anssi and Luukanen, Arttu and Hassel, Juha},
	month = jul,
	year = {2019},
	pages = {074702},
}

@article{mauskopf_transition_2018,
	title = {Transition {Edge} {Sensors} and {Kinetic} {Inductance} {Detectors} in {Astronomical} {Instruments}},
	volume = {130},
	url = {https://dx.doi.org/10.1088/1538-3873/aabaf0},
	doi = {10.1088/1538-3873/aabaf0},
	abstract = {Superconducting detector arrays have become the standard technology for the current generation of millimeter-wave and submm-wave astronomical instruments on individual (single dish) telescopes. Superconducting heterodyne arrays are used for spectroscopic surveys and direct detector arrays are used for photometric imaging and low resolution spectroscopy. Most of these direct detector arrays consist of bolometers with superconducting thermometers called Transition Edge Sensors (TES) and are read out with multiplexed superconducting quantum interference device (SQUID) current amplifiers. Another superconducting detector technology called Kinetic Inductance Detectors (KIDs) is starting to be used in new astronomical instruments as well. This review describes the properties of these two types of detectors and the prospects for future development of both types of technologies toward larger pixel counts and more capable instruments.},
	number = {990},
	journal = {Publ. Astron. Soc. Pac.},
	author = {Mauskopf, P. D.},
	month = jun,
	year = {2018},
	pages = {082001},
}

@article{bao_cryogenic_2024,
	title = {A cryogenic on-chip microwave pulse generator for large-scale superconducting quantum computing},
	volume = {15},
	issn = {2041-1723},
	url = {https://doi.org/10.1038/s41467-024-50333-w},
	doi = {10.1038/s41467-024-50333-w},
	abstract = {For superconducting quantum processors, microwave signals are delivered to each qubit from room-temperature electronics to the cryogenic environment through coaxial cables. Limited by the heat load of cabling and the massive cost of electronics, such an architecture is not viable for millions of qubits required for fault-tolerant quantum computing. Monolithic integration of the control electronics and the qubits provides a promising solution, which, however, requires a coherent cryogenic microwave pulse generator that is compatible with superconducting quantum circuits. Here, we report such a signal source driven by digital-like signals, generating pulsed microwave emission with well-controlled phase, intensity, and frequency directly at millikelvin temperatures. We showcase high-fidelity readout of superconducting qubits with the microwave pulse generator. The device demonstrated here has a small footprint, negligible heat load, great flexibility to operate, and is fully compatible with today’s superconducting quantum circuits, thus providing an enabling technology for large-scale superconducting quantum computers.},
	number = {1},
	journal = {Nat. Commun.},
	author = {Bao, Zenghui and Li, Yan and Wang, Zhiling and Wang, Jiahui and Yang, Jize and Xiong, Haonan and Song, Yipu and Wu, Yukai and Zhang, Hongyi and Duan, Luming},
	month = jul,
	year = {2024},
	pages = {5958},
}

@article{paolucci_field-effect_2019,
	title = {Field-effect control of metallic superconducting systems},
	volume = {1},
	issn = {2639-0213},
	url = {https://pubs.aip.org/aqs/article/1/1/016501/997227/Field-effect-control-of-metallic-superconducting},
	doi = {10.1116/1.5129364},
	abstract = {Static electric ﬁelds have a negligible inﬂuence on the electric and transport properties of a metal because of the screening effect. This belief was extended to conventional metallic superconductors. However, recent experiments have shown that the superconductor properties can be controlled and manipulated by the application of strong electrostatic ﬁelds. Here, the authors review the experimental results obtained in the realization of ﬁeld-effect metallic superconducting devices exploiting this phenomenon. The authors start by presenting the pioneering results on superconducting Bardeen–Cooper–Schrieffer wires and nanoconstriction Josephson junctions (Dayem bridges) made of different materials, such as titanium, aluminum, and vanadium. Then, the authors show the mastering of the Josephson supercurrent in superconductor-normal metal-superconductor proximity transistors, suggesting that the presence of induced superconducting correlations is enough to see this unconventional ﬁeld-effect. Later, the authors present the control of the interference pattern in a superconducting quantum interference device, indicating the coupling of the electric ﬁeld with the superconducting phase. The authors conclude this review by discussing some devices that may represent a breakthrough in superconducting quantum and classical computation.},
	language = {en},
	number = {1},
	urldate = {2024-02-29},
	journal = {AVS Quantum Sci.},
	author = {Paolucci, Federico and De Simoni, Giorgio and Solinas, Paolo and Strambini, Elia and Puglia, Claudio and Ligato, Nadia and Giazotto, Francesco},
	month = dec,
	year = {2019},
	pages = {016501},
}

@article{de_simoni_metallic_2018,
	title = {Metallic supercurrent field-effect transistor},
	volume = {13},
	issn = {1748-3387, 1748-3395},
	url = {https://www.nature.com/articles/s41565-018-0190-3},
	doi = {10.1038/s41565-018-0190-3},
	language = {en},
	number = {9},
	urldate = {2024-05-30},
	journal = {Nat. Nanotechnol.},
	author = {De Simoni, Giorgio and Paolucci, Federico and Solinas, Paolo and Strambini, Elia and Giazotto, Francesco},
	month = sep,
	year = {2018},
	pages = {802--805},
}

@article{PhysRevResearch.3.L022005,
  title = {Enhancement of proximity-induced superconductivity in a planar Ge hole gas},
  author = {Aggarwal, Kushagra and Hofmann, Andrea and Jirovec, Daniel and Prieto, Ivan and Sammak, Amir and Botifoll, Marc and Mart\'{\i}-S\'anchez, Sara and Veldhorst, Menno and Arbiol, Jordi and Scappucci, Giordano and Danon, Jeroen and Katsaros, Georgios},
  journal = {Phys. Rev. Res.},
  volume = {3},
  issue = {2},
  pages = {L022005},
  numpages = {7},
  year = {2021},
  month = {Apr},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevResearch.3.L022005},
  url = {https://link.aps.org/doi/10.1103/PhysRevResearch.3.L022005}
}
@article{PhysRevB.93.155402,
  title = {Two-dimensional epitaxial superconductor-semiconductor heterostructures: A platform for topological superconducting networks},
  author = {Shabani, J. and Kjaergaard, M. and Suominen, H. J. and Kim, Younghyun and Nichele, F. and Pakrouski, K. and Stankevic, T. and Lutchyn, R. M. and Krogstrup, P. and Feidenhans'l, R. and Kraemer, S. and Nayak, C. and Troyer, M. and Marcus, C. M. and Palmstr\o{}m, C. J.},
  journal = {Phys. Rev. B},
  volume = {93},
  issue = {15},
  pages = {155402},
  numpages = {6},
  year = {2016},
  month = {Apr},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.93.155402},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.93.155402}
}


